ProAct: Progressive Training for Hybrid Clipped Activation Function to Enhance Resilience of DNNs

Deep Neural Networks (DNNs) are extensively employed in safety-critical applications where ensuring hardware reliability is a primary concern. To enhance the reliability of DNNs against hardware faults, activation restriction techniques significantly mitigate the fault effects at the DNN structure level, irrespective of accelerator architectures. State-of-the-art methods offer either neuron-wise or layer-wise clipping activation functions. They attempt to determine optimal clipping thresholds using heuristic and learning-based approaches. Layer-wise clipped activation functions cannot preserve DNNs resilience at high bit error rates. On the other hand, neuron-wise clipping activation functions introduce considerable memory overhead due to the addition of parameters, which increases their vulnerability to faults. Moreover, the heuristic-based optimization approach demands numerous fault injections during the search process, resulting in time-consuming threshold identification. On the other hand, learning-based techniques that train thresholds for entire layers concurrently often yield sub-optimal results. In this work, first, we demonstrate that it is not essential to incorporate neuron-wise activation functions throughout all layers in DNNs. Then, we propose a hybrid clipped activation function that integrates neuron-wise and layer-wise methods that apply neuron-wise clipping only in the last layer of DNNs. Additionally, to attain optimal thresholds in the clipping activation function, we introduce ProAct, a progressive training methodology. This approach iteratively trains the thresholds on a layer-by-layer basis, aiming to obtain optimal threshold values in each layer separately.

==> charts/accuray_AR_FI_alexnet_C10.csv <==
BER,unprotected,ranger-neuron,ranger-layer,ft-clipact,fitact-neuron,fitact-layer,protect
0.0000001,0.14,0.81,0.81,0.81,0.81,0.81,0.81
0.0000003,0.13,0.8,0.78,0.8,0.81,0.81,0.81
0.000001,0.1,0.73,0.7,0.74,0.77,0.77,0.79
0.000003,0.1,0.56,0.48,0.62,0.67,0.65,0.72
0.00001,0.1,0.2,0.19,0.31,0.34,0.33,0.41
0.00003,0.1,0.11,0.11,0.13,0.15,0.13,0.18


==> charts/accuray_AR_FI_alexnet_C100.csv <==
BER,unprotected,ranger-neuron,ranger-layer,ft-clipact,fitact-neuron,fitact-layer,protect
0.0000001,0.09,0.53,0.53,0.53,0.52,0.52,0.53
0.0000003,0.06,0.48,0.47,0.48,0.49,0.49,0.50
0.000001,0.01,0.29,0.27,0.29,0.30,0.28,0.36
0.000003,0.01,0.08,0.07,0.09,0.09,0.09,0.16
0.00001,0.01,0.01,0.01,0.01,0.01,0.01,0.02
0.00003,0.01,0.01,0.01,0.01,0.01,0.01,0.01


==> charts/accuray_AR_FI_resnet50_C10.csv <==
BER,unprotected,ranger-neuron,ranger-layer,ft-clipact,fitact-neuron,fitact-layer,protect
0.0000001,0.100,0.909,0.909,0.862,0.908,0.909,0.908
0.0000003,0.100,0.905,0.901,0.861,0.907,0.908,0.907
0.000001,0.101,0.887,0.861,0.820,0.896,0.885,0.897
0.000003,0.100,0.683,0.563,0.555,0.729,0.670,0.760
0.00001,0.100,0.147,0.120,0.129,0.189,0.145,0.192
0.00003,0.100,0.100,0.100,0.101,0.100,0.100,0.101


==> charts/accuray_AR_FI_resnet50_C100.csv <==
BER,unprotected,ranger-neuron,ranger-layer,ft-clipact,fitact-neuron,fitact-layer,protect
0.0000001,0.011,0.741,0.741,0.728,0.741,0.742,0.742
0.0000003,0.010,0.611,0.608,0.616,0.631,0.623,0.650
0.000001,0.010,0.386,0.354,0.367,0.388,0.365,0.392
0.000003,0.010,0.072,0.085,0.097,0.111,0.106,0.123
0.00001,0.010,0.010,0.010,0.010,0.010,0.010,0.010
0.00003,0.010,0.010,0.010,0.010,0.010,0.010,0.010


==> charts/accuray_AR_FI_vgg16_C10.csv <==
BER,unprotected,ranger-neuron,ranger-layer,ft-clipact,fitact-neuron,fitact-layer,protect
0.0000001,0.123,0.897,0.895,0.8865,0.887,0.887,0.887
0.0000003,0.1112,0.8929,0.8875,0.886,0.8862,0.8864,0.8863
0.000001,0.1,0.861,0.819,0.8825,0.883,0.883,0.883
0.000003,0.102,0.74,0.626,0.8665,0.873,0.871,0.879
0.00001,0.1,0.323,0.225,0.6825,0.698,0.677,0.726
0.00003,0.102,0.107,0.105,0.1535,0.224,0.185,0.225


==> charts/accuray_AR_FI_vgg16_C100.csv <==
BER,unprotected,ranger-neuron,ranger-layer,ft-clipact,fitact-neuron,fitact-layer,protect
0.0000001,0.010,0.603,0.599,0.587,0.591,0.590,0.610
0.0000003,0.010,0.431,0.412,0.430,0.457,0.430,0.481
0.000001,0.010,0.204,0.189,0.200,0.257,0.292,0.334
0.000003,0.010,0.038,0.024,0.033,0.051,0.037,0.125
0.00001,0.010,0.010,0.010,0.010,0.011,0.011,0.012
0.00003,0.010,0.010,0.010,0.010,0.010,0.010,0.010

